An Efficient Model-Based Approach on Learning Agile Motor Skills without Reinforcement

Learning-based methods have improved locomotion skills of quadruped robots through deep reinforcement learning. However, the sim-to-real gap and low sample efficiency still limit the skill transfer. To address this issue, we propose an efficient model-based learning framework that combines a world model with a policy network. We train a differentiable world model to predict future states and use it to directly supervise a Variational Autoencoder (VAE)-based policy network to imitate real animal behaviors. This significantly reduces the need for real interaction data and allows for rapid policy updates. We also develop a high-level network to track diverse commands and trajectories. Our simulated results show a tenfold sample efficiency increase compared to reinforcement learning methods such as PPO. In real-world testing, our policy achieves proficient command-following performance with only a two-minute data collection period and generalizes well to new speeds and paths.

==> Review37663.txt <==
Reviewer 4 of ICRA 2024 submission 1407

Comments to the author
======================

This manuscript proposes a model-based learning framework
that combines a world model with a policy network. I have
the following comments and questions.

1. The title emphasizes the proposed method does not need
reinforcement. I'm wondering why not using reinforcement is
beneficial. The authors should justify that. Even if the
control policy is trained by the proposed imitation
learning, the imitation learning loss itself is a negative
reward function. When the loss is minimized, it naturally
reinforces the behavior of the robot. Thus, I'm confused
about this claim. The lack of explicit justification could
weaken the contribution of this work.

2. No matter what kind of notation this manuscript is
using, the world model learning is just using a neural
network to capture the system dynamics of a robot. This is
trivial and completely not novel. Many existing literature
uses this kind of technique. There are also many new
methods proposed in this field, like Koopman operators. In
addition, how this neural network training can deal with
uncertainty introduced by the environment, the system
dynamics, and the actual sensor noise? Overall, I don't
think authors can claim any contribution to it.

3. For the proposed policy training framework, I think the
authors are using the most common imitation learning
frameworks, like [R1] and [R2]. Thus, I don't see how this
manuscript can claim a contribution to this policy learning
framework. Regarding the policy learning application on
quadrupedal robots, please check some publications from
Jitendra Malik at UC Berkeley. His group has published some
papers on sim-2-real robotic dog control policy training,
which also includes system dynamics learning given
environmental information from both simulation and the real
world. The environmental information is passed to an
encoder and then passed to system dynamics. Please check at
least these two papers [R3, R4]. Please justify how the
contribution of this manuscript differs from the existing
literature. (R3,R4加入参考文献，sim2real的对比加入related work)

4. For the imitation loss, it seems like the real-world
training only considers the performance of a given desired
path. This is also reflected by Eq. (4) - (7). I think the
reason why it converges fast is because the loss function
does not encourage exploration and thus the control policy
can only converge closely to the one trained in the
simulation. Thus, this method may not balance the trade-off
between exploration and exploitation well. The imitation
learning papers [R1, R2] use a trick similar to soft
actor-critic (SAC) [R5] to balance this trade-off. Please
justify how this manuscript deals with this issue.

5. For fine-tuning a control policy obtained from a
simulator, please also check [R6]. This paper can deal with
uncertainty very well. I'm wondering how this manuscript
deals with the uncertainty introduced by the environment,
the robot dynamics, and sensor noise.
(R3,R4，R6加入参考文献，sim2real的对比加入related work)

Given the comments I gave above, I don't think this
manuscript reaches the bar of acceptance and hence I
recommend rejecting this submission.


Reference:
[R1]: Oh, J., Guo, Y., Singh, S. and Lee, H., 2018, July.
Self-imitation learning. In International Conference on
Machine Learning (pp. 3878-3887). PMLR.
[R2]: Ho, J. and Ermon, S., 2016. Generative adversarial
imitation learning. Advances in neural information
processing systems, 29.
[R3]: Radosavovic, I., Xiao, T., James, S., Abbeel, P.,
Malik, J. and Darrell, T., 2023, March. Real-world robot
learning with masked visual pre-training. In Conference on
Robot Learning (pp. 416-426). PMLR.
[R4]: Loquercio, A., Kumar, A. and Malik, J., 2023, May.
Learning visual locomotion with cross-modal supervision. In
2023 IEEE International Conference on Robotics and
Automation (ICRA) (pp. 7295-7302). IEEE.
[R5]: Haarnoja, T., Zhou, A., Abbeel, P. and Levine, S.,
2018, July. Soft actor-critic: Off-policy maximum entropy
deep reinforcement learning with a stochastic actor. In
International conference on machine learning (pp.
1861-1870). PMLR.
[R6]: Cheng, S., Song, L., Kim, M., Wang, S. and
Hovakimyan, N., 2023, June. DiffTune $^+ $:
Hyperparameter-Free Auto-Tuning using Auto-Differentiation.
In Learning for Dynamics and Control Conference (pp.
170-183). PMLR.

Comments on the Video Attachment
================================

The video presents its experimental results clearly.

==> Review47535.txt <==
Reviewer 7 of ICRA 2024 submission 1407

Comments to the author
======================

I thoroughly enjoyed reading this paper! The authors
attempt to improve the sim-to-real gap with greater sample
efficiency using variational autoencoders. I am
particularly excited to see how quickly the robot improved
its policy in the real-world during deployment. The authors
tested their approach in simulation and the real world and
compared their approach to state-of-the-art techniques. The
authors did an awesome job explaining their approach,
motivation, and experiments clearly and concisely. They
also explained why they make certain algorithmic decisions,
which I greatly appreciated. I learned a lot from this
paper and think it would be an excellent addition to the
academic literature.

I found it intriguing and somewhat peculiar that the
authors decided to compare their approach to reinforcement
learning. There is one unacknowledged difference between
the proposed approach and reinforcement learning: the
proposed approach assumes you have a desired reference
trajectory to imitate, and reinforcement learning does not.
（把imitation learning 改成imitation task，用强化学习解决imitation task）

I do think that the reinforcement learning implementation
adds value to the robotics community (that generally lacks
published examples of reinforcement learning not working
well). However, it seems like it would have been better to
compare an approach that addresses the sim2real gap using a
version of imitation learning and a reference trajectory.
If possible, I think the paper would be improved by a quick
summary of other methods that make comparable assumptions
and an explanation for why none are included in the paper.
（解释为什么没有对比imitation，区分一下和imitation learning的setting的区别，没有一个reference controller）

I really liked the idea of using two encoders---one to
reason about error and the other to disentangle distinct
skills. 

The robot used has a physical structure that is still very
different from any animal I see in the wild. Why does it
make sense to attempt to copy the behavior of an animal
with different physical characteristics? Which animal did
you choose? I would think that the globally optimal policy
of the robot in the paper would be different from an
animals policy. However, it still may be the case that
using a reference trajectory is the fastest way to get an
acceptable policy.
（第一段加上为了获得更自然的步态，提升敏捷度）

Where is the posterior distribution used? It is the output
of the imitation learning encoder or what goes into the
imitation loss box? 
（图2 加一个heng_s_t+1）

Is the command following method the one used to allow the
trained model to adapt to unseen scenarios?


In paragraph 1, displays a natural should be display
natural.
(修改)


Comments on the Video Attachment
================================

The video is well-done and helped my understanding of the
paper.
